Kissing Cuisines: Exploring Worldwide Culinary Habits on the Web

Food and nutrition occupy an increasingly prevalent space on the web, and dishes and recipes shared online provide an invaluable mirror into culinary cultures and attitudes around the world. More specifically, ingredients, flavors, and nutrition information become strong signals of the taste preferences of individuals and civilizations. However, there is little understanding of these palate varieties. In this paper, we present a large-scale study of recipes published on the web and their content, aiming to understand cuisines and culinary habits around the world. Using a database of more than 157K recipes from over 200 different cuisines, we analyze ingredients, flavors, and nutritional values which distinguish dishes from different regions, and use this knowledge to assess the predictability of recipes from different cuisines. We then use country health statistics to understand the relation between these factors and health indicators of different nations, such as obesity, diabetes, migration, and health expenditure. Our results confirm the strong effects of geographical and cultural similarities on recipes, health indicators, and culinary preferences across the globe.

==> figs/Lao.txt <==
0	0.000000
1	0.001117
2	0.002235
3	0.003352
4	0.004469
5	0.007821
6	0.013408
7	0.021229
8	0.046927
9	0.083799
10	0.111732
11	0.185475
12	0.263687
13	0.391061
14	0.469274
15	0.530726
16	0.621229
17	0.677095
18	0.725140
19	0.792179
20	0.835754
21	0.868156
22	0.891620
23	0.913966
24	0.929609
25	0.945251
26	0.955307
27	0.967598
28	0.975419
29	0.985475
30	0.987709
31	0.988827
32	0.992179
33	0.995531
34	0.996648
35	0.997765
36	0.997765
37	0.998883
38	0.998883
39	0.998883
40	0.998883
41	0.998883
42	0.998883
43	0.998883
44	0.998883
45	1.000000


==> figs/Norwegian.txt <==
0	0.000000
1	0.000000
2	0.002469
3	0.014815
4	0.051852
5	0.128395
6	0.229630
7	0.343210
8	0.491358
9	0.612346
10	0.720988
11	0.824691
12	0.879012
13	0.913580
14	0.928395
15	0.945679
16	0.962963
17	0.972840
18	0.977778
19	0.985185
20	0.992593
21	0.997531
22	0.997531
23	0.997531
24	0.997531
25	0.997531
26	0.997531
27	0.997531
28	0.997531
29	0.997531
30	0.997531
31	0.997531
32	0.997531
33	1.000000
34	1.000000
35	1.000000
36	1.000000
37	1.000000
38	1.000000
39	1.000000
40	1.000000
41	1.000000
42	1.000000
43	1.000000
44	1.000000
45	1.000000


==> figs/Tunisian.txt <==
0	0.000000
1	0.000000
2	0.005464
3	0.005464
4	0.016393
5	0.060109
6	0.071038
7	0.120219
8	0.180328
9	0.267760
10	0.355191
11	0.437158
12	0.557377
13	0.650273
14	0.732240
15	0.792350
16	0.830601
17	0.879781
18	0.896175
19	0.907104
20	0.939891
21	0.956284
22	0.961749
23	0.967213
24	0.983607
25	0.983607
26	0.983607
27	0.983607
28	0.983607
29	0.983607
30	0.994536
31	1.000000
32	1.000000
33	1.000000
34	1.000000
35	1.000000
36	1.000000
37	1.000000
38	1.000000
39	1.000000
40	1.000000
41	1.000000
42	1.000000
43	1.000000
44	1.000000
45	1.000000


==> figs/diabetes/calorie.txt <==
0	7.93
1	8.52
2	7.283333333333332
3	6.772499999999999
4	6.441999999999998
5	7.259999999999999
6	8.027142857142858
7	7.606249999999999
8	7.319999999999999
9	7.164999999999999
10	6.923636363636363
11	7.066666666666666
12	7.123076923076923
13	7.132857142857143
14	7.761333333333334
15	8.010625000000001
16	8.302941176470588
17	8.369444444444445
18	8.290000000000001
19	8.070500000000001
20	8.162857142857144
21	8.241818181818182
22	8.710434782608697
23	9.171666666666669
24	9.046800000000001
25	9.269615384615387
26	9.811481481481483
27	9.742500000000001
28	9.79241379310345
29	9.648
30	9.495806451612903
31	9.3775
32	9.545454545454545
33	9.540882352941177
34	9.341999999999999
35	9.238888888888887
36	9.188108108108107
37	9.087631578947368
38	8.959230769230768
39	8.88375
40	8.896585365853658
41	8.871666666666666
42	8.785348837209304
43	8.78340909090909
44	8.710888888888888
45	8.64391304347826
46	8.599148936170213
47	8.537708333333333
48	8.484081632653062
49	8.4852
50	8.50686274509804
51	8.49576923076923
52	8.48
53	8.415555555555557
54	8.376909090909093
55	8.335
56	8.328947368421053
57	8.301034482758622
58	8.459322033898305
59	8.367666666666667
60	8.350655737704917

==> figs/diabetes/carbo.txt <==
0	5.12
1	6.880000000000001
2	6.566666666666667
3	7.202500000000001
4	6.888000000000001
5	7.061666666666667
6	7.167142857142857
7	6.75875
8	7.411111111111111
9	7.162999999999999
10	7.106363636363636
11	6.9025
12	6.977692307692307
13	7.039999999999999
14	6.871333333333333
15	6.75625
16	6.753529411764705
17	6.787222222222222
18	6.720526315789473
19	6.7475
20	6.694285714285714
21	6.90590909090909
22	6.90391304347826
23	7.012083333333333
24	7.2016
25	7.423846153846153
26	7.504074074074073
27	7.423214285714286
28	7.3710344827586205
29	7.313666666666666
30	7.353225806451612
31	7.416874999999999
32	7.337878787878787
33	7.398823529411764
34	7.350571428571428
35	7.606388888888889
36	7.635945945945945
37	7.729473684210525
38	7.6635897435897435
39	7.545999999999999
40	7.723902439024389
41	7.683571428571427
42	7.621162790697673
43	7.675454545454543
44	7.639333333333331
45	7.6397826086956515
46	7.794680851063829
47	8.130208333333332
48	8.166326530612244
49	8.398599999999998
50	8.606862745098038
51	8.780576923076922
52	8.717924528301884
53	8.632037037037035
54	8.521999999999997
55	8.465714285714283
56	8.456315789473683
57	8.448275862068964
58	8.402881355932202
59	8.367666666666665
60	8.350655737704916

==> figs/diabetes/fat.txt <==
0	5.77
1	7.4399999999999995
2	6.706666666666666
3	7.012499999999999
4	6.572
5	6.329999999999999
6	7.047142857142857
7	7.745
8	7.518888888888889
9	7.304
10	7.425454545454546
11	8.186666666666667
12	8.115384615384617
13	8.214285714285715
14	8.450000000000001
15	8.733125000000001
16	8.62294117647059
17	8.423333333333336
18	8.267368421052634
19	8.354500000000002
20	8.171428571428573
21	8.664545454545456
22	9.147826086956524
23	8.87416666666667
24	8.834400000000002
25	9.413846153846155
26	9.431851851851853
27	9.625000000000002
28	9.807586206896554
29	9.636000000000003
30	9.4841935483871
31	9.481250000000003
32	9.31757575757576
33	9.372647058823532
34	9.277714285714287
35	9.128333333333336
36	9.080540540540543
37	8.98684210526316
38	8.900769230769232
39	8.873250000000002
40	8.848292682926832
41	8.77904761904762
42	8.79372093023256
43	8.811818181818184
44	8.73066666666667
45	8.707391304347828
46	8.661276595744685
47	8.662083333333337
48	8.587346938775513
49	8.536200000000003
50	8.484705882352944
51	8.43019230769231
52	8.432264150943398
53	8.422962962962966
54	8.38418181818182
55	8.335000000000003
56	8.49824561403509
57	8.489482758620692
58	8.395762711864409
59	8.367666666666668
60	8.350655737704919

==> figs/diabetes/protein.txt <==
0	6.05
1	5.645
2	5.553333333333334
3	5.6075
4	8.290000000000001
5	10.205
6	9.434285714285716
7	9.492500000000001
8	8.955555555555556
9	10.45
10	10.166363636363636
11	10.153333333333334
12	9.792307692307691
13	9.542142857142858
14	9.900666666666666
15	10.209375
16	9.848823529411765
17	9.742222222222223
18	9.466842105263158
19	9.245000000000001
20	9.182380952380953
21	9.273636363636363
22	8.982608695652175
23	8.823333333333334
24	9.132800000000001
25	9.081538461538463
26	8.889629629629631
27	8.845714285714287
28	8.816206896551726
29	8.710000000000003
30	8.722903225806455
31	8.805000000000003
32	8.822727272727276
33	8.819117647058826
34	8.928000000000003
35	8.881666666666668
36	8.89837837837838
37	8.844736842105265
38	8.91923076923077
39	9.020750000000003
40	9.030243902439027
41	8.93261904761905
42	8.85325581395349
43	8.768409090909094
44	8.684666666666669
45	8.620000000000003
46	8.618297872340428
47	8.561875000000002
48	8.50244897959184
49	8.479600000000003
50	8.467843137254905
51	8.471153846153848
52	8.417547169811323
53	8.407037037037039
54	8.428545454545457
55	8.394821428571431
56	8.351754385964915
57	8.32344827586207
58	8.284576271186442
59	8.440500000000002
60	8.350655737704919

==> figs/diabetes/sugar.txt <==
0	7.93
1	7.904999999999999
2	8.306666666666667
3	8.192499999999999
4	7.68
5	7.221666666666667
6	6.921428571428571
7	6.798749999999999
8	7.108888888888888
9	7.261999999999999
10	6.870909090909089
11	6.9483333333333315
12	7.385384615384614
13	8.117857142857142
14	8.067333333333332
15	7.939999999999999
16	7.702352941176469
17	7.58722222222222
18	7.532105263157892
19	7.983499999999998
20	7.866190476190475
21	7.768181818181817
22	7.763478260869564
23	7.832083333333332
24	7.705199999999999
25	7.737307692307691
26	7.669629629629628
27	7.597499999999998
28	7.659310344827585
29	7.5716666666666645
30	7.561612903225805
31	7.466249999999998
32	7.633333333333331
33	7.75441176470588
34	7.728857142857141
35	7.778055555555554
36	7.749189189189186
37	7.68315789473684
38	7.7771794871794855
39	7.800249999999998
40	7.72731707317073
41	7.666190476190475
42	7.604186046511627
43	7.685681818181817
44	7.64311111111111
45	7.799565217391303
46	7.749787234042551
47	7.796874999999997
48	7.942244897959181
49	7.943199999999998
50	8.256078431372547
51	8.213653846153845
52	8.107358490566035
53	8.032777777777776
54	8.232545454545452
55	8.438749999999997
56	8.429824561403505
57	8.377068965517239
58	8.4028813559322
59	8.367666666666663
60	8.350655737704916

==> figs/dnn-cuisine.txt <==
Measure	Value
Acc	0.52
F1	0.50

==> figs/dnn-region.txt <==
Measure	Value
Acc	0.74
F1	0.73

==> figs/global-migration.txt <==
-85192	171
-80766	172.25
-76491	173.51
-72365	174.76
-68384	176.01
-64546	177.26
-60848	178.52
-57288	179.77
-53863	181.02
-50571	182.27
-47408	183.53
-44373	184.78
-41462	186.03
-38673	187.28
-36003	188.54
-33450	189.79
-31011	191.04
-28683	192.29
-26464	193.55
-24351	194.8
-22341	196.05
-20432	197.3
-18621	198.56
-16906	199.81
-15284	201.06
-13751	202.31
-12307	203.57
-10947	204.82
-9670	206.07
-8472	207.32
-7352	208.58
-6305	209.83
-5331	211.08
-4425	212.33
-3586	213.59
-2811	214.84
-2098	216.09
-1442	217.34
-843	218.6
-297	219.85
198	221.1
645	222.35
1047	223.61
1407	224.86
1726	226.11
2008	227.36
2255	228.62
2470	229.87
2655	231.12
2814	232.37
2948	233.63
3060	234.88
3154	236.13
3231	237.38
3295	238.64
3347	239.89
3391	241.14
3430	242.39
3465	243.65
3500	244.9
3536	246.15
3578	247.4
3627	248.66
3686	249.91
3758	251.16
3845	252.41
3950	253.67
4075	254.92
4224	256.17
4399	257.42
4602	258.68
4836	259.93
5104	261.18
5409	262.43
5753	263.69
6138	264.94
6568	266.19
7045	267.44
7571	268.7
8150	269.95
8783	271.2
9474	272.45
10226	273.71
11040	274.96
11919	276.21
12867	277.46
13885	278.72
14977	279.97
16145	281.22
17392	282.47
18719	283.73
20131	284.98
21629	286.23
23217	287.48
24896	288.74
26670	289.99
28541	291.24
30511	292.49
32585	293.75
34763	295


==> figs/medical/calorie.txt <==
0	2.81899856
1	2.7164574349999997
2	3.3726677333333335
3	5.086686820000001
4	5.3286336620000005
5	6.206319868333334
6	6.329761065714286
7	7.02977088875
8	7.0488295177777776
9	6.908158071
10	6.758025746363637
11	6.9544795775
12	6.699826197692308
13	6.608050004285714
14	6.479785658
15	6.420978628125
16	6.390790359411764
17	6.468294098888888
18	6.614590084736842
19	6.6442194825000005
20	6.664341332380952
21	6.679773905454545
22	6.697859218695652
23	6.6833753499999995
24	6.6772176552
25	6.782797754615384
26	6.918604578518518
27	6.994007504642857
28	7.1507493062068965
29	7.189818782333333
30	7.13443865
31	7.1977714496875
32	7.124684925757576
33	7.194578770294118
34	7.311790824571428
35	7.411388108611111
36	7.288022488378378
37	7.242680031578948
38	7.177739138461539
39	7.102522611

==> figs/medical/carbo.txt <==
0	10.22874408
1	7.456916205000001
2	5.842582906666667
3	6.18373169
4	6.770079696000001
5	6.691136585
6	7.056391048571428
7	6.8584715025
8	7.273613657777777
9	7.137030097999999
10	6.744481776363636
11	6.934932170833332
12	7.3191558230769225
13	7.301388139285714
14	7.128627943333333
15	7.091178258125
16	7.097655922352941
17	7.056133169444444
18	6.961426292105262
19	7.0884087595
20	6.978766254761904
21	7.077962708636363
22	7.074740762173912
23	7.2153591470833325
24	7.209415914399999
25	7.149135111923076
26	7.192605425925925
27	7.213793006071428
28	7.362955997241379
29	7.298022780333333
30	7.154436889354838
31	7.271401144375
32	7.192997619090909
33	7.144346900294117
34	7.0443365785714285
35	6.964468285833333
36	7.030896176486486
37	7.032602490526316
38	7.141946033589743
39	7.102522611

==> figs/medical/fat.txt <==
0	2.81899856
1	3.752043445
2	3.3726677333333335
3	5.086686820000001
4	5.3286336620000005
5	5.618324440000001
6	5.6217230985714295
7	5.81917003
8	5.973393142222223
9	5.901724078000001
10	6.007968093636364
11	6.5014573900000014
12	6.281651870769232
13	6.339800745000001
14	6.310999232666668
15	6.262741354375001
16	6.169879204705883
17	6.1279392205555565
18	6.3630345721052635
19	6.3950757405
20	6.530925363809525
21	6.662351494545455
22	6.711199589130436
23	6.811377594583334
24	6.800099810000001
25	6.782797754615386
26	6.866023264074075
27	6.994007504642858
28	7.080458130000001
29	7.229093517333335
30	7.172446458064518
31	7.208396055937501
32	7.320180813333335
33	7.188612558823531
34	7.244969006857144
35	7.176661983333336
36	7.28802248837838
37	7.2059450028947385
38	7.163869724102566
39	7.102522611000002

==> figs/medical/protein.txt <==
0	3.64398564
1	7.11936827
2	6.592536573333334
3	6.115423632500001
4	5.975330804
5	5.44927543
6	6.016850402857143
7	6.67686918625
8	7.260532571111112
9	7.241520139
10	6.820828881818182
11	6.9012479475
12	6.916208575384616
13	7.2464450878571425
14	7.139489752
15	7.262988625
16	7.163107478235294
17	7.117948527777778
18	6.989903254210527
19	7.056549771
20	7.020353164285715
21	7.0285779545454545
22	6.951539891304347
23	6.953719809999999
24	7.093554297599999
25	7.176414433461537
26	7.2894636796296295
27	7.418314728571429
28	7.406192783793103
29	7.318850229666666
30	7.378277262258064
31	7.3517508784375
32	7.307994126363636
33	7.35863802
34	7.419850523428571
35	7.365772305555556
36	7.3614859740540535
37	7.291709637894736
38	7.177739138461538
39	7.1025226109999995

==> figs/medical/sugar.txt <==
0	7.20717804
1	4.910547175
2	5.2429574699999995
3	5.103490185
4	5.88876945
5	6.448627513333334
6	6.988644165714286
7	7.302698100000001
8	7.269493637777779
9	7.172186377000001
10	6.89917652818182
11	6.8683645658333345
12	6.559018073076924
13	6.7416219050000015
14	6.715530202666668
15	6.637874232500001
16	6.579300162941177
17	6.370394518333334
18	6.407046297894738
19	6.609173083
20	6.798962502857144
21	6.707460396363637
22	6.814139867826087
23	6.824817717083334
24	6.839876950400001
25	7.035644746538462
26	6.969757996666666
27	6.889051825357143
28	6.938492575862068
29	7.091860148333334
30	7.2146160483870965
31	7.2324673490625
32	7.177391353333334
33	7.129968346764706
34	7.06008596
35	7.017830049444445
36	7.019935618648649
37	7.083155740263159
38	6.994971891538462
39	7.102522611

==> figs/obesity/calorie.txt <==
0	5.4
1	5.15
2	11.066666666666668
3	14.075000000000001
4	11.92
5	13.916666666666666
6	15.942857142857141
7	16.474999999999998
8	17.32222222222222
9	17.65
10	17.909090909090907
11	16.991666666666664
12	16.184615384615384
13	16.52857142857143
14	17.35333333333333
15	18.012499999999996
16	18.411764705882348
17	18.599999999999998
18	18.9
19	19.36
20	19.68095238095238
21	20.113636363636363
22	20.856521739130436
23	21.75
24	21.651999999999997
25	21.95384615384615
26	22.425925925925927
27	22.42142857142857
28	22.606896551724134
29	22.696666666666662
30	22.641935483870963
31	22.046874999999996
32	22.34545454545454
33	22.67941176470588
34	22.605714285714285
35	22.677777777777777
36	22.294594594594592
37	22.38157894736842
38	22.54102564102564
39	22.5775
40	22.709756097560977
41	22.733333333333334
42	22.76046511627907
43	22.697727272727274
44	22.711111111111112
45	22.63913043478261
46	22.606382978723403
47	22.693749999999998
48	22.767346938775507
49	22.686
50	22.635294117647057
51	22.586538461538456
52	22.515094339622635
53	22.464814814814808
54	22.390909090909087
55	22.092857142857138
56	22.085964912280698
57	21.793103448275858
58	21.649152542372878
59	21.34166666666666
60	21.42786885245901

==> figs/obesity/carbo.txt <==
0	3.3
1	5.1
2	11.4
3	9.775
4	11.7
5	10.65
6	10.057142857142859
7	12.3125
8	14.066666666666666
9	14.76
10	15.336363636363636
11	15.741666666666665
12	16.246153846153845
13	16.77857142857143
14	17.026666666666664
15	17.46875
16	16.741176470588236
17	16.283333333333335
18	16.65263157894737
19	16.87
20	17.26666666666667
21	17.568181818181817
22	17.882608695652173
23	18.150000000000002
24	18.54
25	18.665384615384617
26	18.71851851851852
27	18.875
28	18.86896551724138
29	19.133333333333333
30	19.364516129032257
31	19.8125
32	19.906060606060606
33	20.144117647058824
34	19.67142857142857
35	19.927777777777777
36	19.92972972972973
37	20.136842105263156
38	20.23333333333333
39	19.807499999999997
40	20.04390243902439
41	19.702380952380953
42	19.704651162790697
43	19.849999999999998
44	19.837777777777777
45	19.815217391304344
46	20.072340425531912
47	20.37708333333333
48	20.557142857142857
49	20.991999999999997
50	21.309803921568626
51	21.15576923076923
52	21.23396226415094
53	21.370370370370367
54	21.34727272727272
55	21.423214285714277
56	21.39999999999999
57	21.405172413793096
58	21.391525423728805
59	21.341666666666658
60	21.427868852459007

==> figs/obesity/fat.txt <==
0	20.6
1	12.75
2	16.2
3	13.5
4	15.38
5	13.366666666666667
6	14.87142857142857
7	16.525
8	15.088888888888887
9	16.139999999999997
10	15.299999999999999
11	16.433333333333334
12	16.784615384615385
13	17.57857142857143
14	17.86
15	18.29375
16	18.647058823529413
17	18.950000000000003
18	19.284210526315793
19	19.625000000000004
20	19.666666666666668
21	20.463636363636365
22	21.41304347826087
23	21.358333333333334
24	21.396
25	21.907692307692308
26	22.17777777777778
27	22.439285714285717
28	22.76551724137931
29	22.680000000000003
30	22.625806451612906
31	22.971875000000004
32	23.142424242424248
33	23.279411764705884
34	23.165714285714287
35	23.30277777777778
36	22.902702702702705
37	22.913157894736845
38	22.971794871794874
39	22.560000000000002
40	22.587804878048782
41	22.621428571428574
42	22.74651162790698
43	22.68636363636364
44	22.713333333333335
45	22.62826086956522
46	22.595744680851062
47	22.541666666666668
48	22.485714285714284
49	22.15
50	22.241176470588233
51	22.173076923076923
52	22.250943396226415
53	22.21111111111111
54	22.14181818181818
55	22.092857142857145
56	21.93859649122807
57	21.93448275862069
58	21.616949152542375
59	21.341666666666665
60	21.427868852459014


==> figs/obesity/protein.txt <==
0	19.3
1	21.200000000000003
2	22.666666666666668
3	22.15
4	26.179999999999996
5	28.016666666666662
6	27.28571428571428
7	27.524999999999995
8	26.711111111111105
9	27.509999999999998
10	27.427272727272726
11	27.316666666666666
12	27.161538461538463
13	26.535714285714285
14	26.89333333333333
15	27.05625
16	27.147058823529413
17	26.755555555555556
18	26.426315789473687
19	26.310000000000002
20	25.314285714285717
21	25.427272727272726
22	25.195652173913043
23	25.141666666666666
24	25.291999999999998
25	24.569230769230767
26	24.7
27	24.48928571428571
28	24.393103448275863
29	24.42
30	23.79032258064516
31	23.79375
32	24.093939393939394
33	23.973529411764705
34	24.091428571428573
35	24.005555555555556
36	24.027027027027028
37	24.03421052631579
38	23.976923076923075
39	24.074999999999996
40	24.17073170731707
41	24.09523809523809
42	24.07674418604651
43	23.604545454545452
44	23.519999999999996
45	23.086956521739125
46	23.165957446808505
47	23.07291666666666
48	23.138775510204077
49	22.845999999999993
50	22.835294117647052
51	22.52884615384615
52	22.469811320754715
53	22.49259259259259
54	22.449090909090906
55	22.424999999999994
56	22.452631578947365
57	22.15344827586206
58	21.874576271186434
59	21.731666666666662
60	21.42786885245901

==> figs/obesity/sugar.txt <==
0	5.4
1	13.850000000000001
2	10.866666666666667
3	14.075
4	15.139999999999997
5	16.116666666666664
6	14.285714285714283
7	15.499999999999998
8	16.01111111111111
9	15.1
10	14.018181818181818
11	13.391666666666666
12	14.523076923076921
13	14.435714285714285
14	14.04
15	13.518749999999999
16	14.376470588235293
17	14.977777777777776
18	15.299999999999999
19	15.979999999999999
20	16.32857142857143
21	15.75
22	15.882608695652175
23	16.3875
24	16.54
25	16.623076923076923
26	16.98148148148148
27	17.33214285714286
28	17.896551724137932
29	18.103333333333335
30	18.19677419354839
31	18.26875
32	18.560606060606062
33	18.655882352941177
34	18.831428571428567
35	18.98333333333333
36	18.608108108108105
37	18.72631578947368
38	18.858974358974358
39	18.887499999999996
40	18.985365853658532
41	19.102380952380948
42	19.118604651162787
43	19.315909090909084
44	19.344444444444438
45	19.565217391304344
46	19.687234042553186
47	19.82083333333333
48	20.067346938775504
49	20.099999999999994
50	20.38627450980392
51	20.36538461538461
52	20.36037735849056
53	20.512962962962956
54	20.81636363636363
55	21.199999999999992
56	21.180701754385957
57	21.25689655172413
58	21.391525423728805
59	21.341666666666658
60	21.427868852459007

==> figs/svm-cuisine.txt <==
Measure	Value
Acc	0.42
F1	0.44

==> figs/svm-region.txt <==
Measure	Value
Acc	0.66
F1	0.67
